Improved $L^2$ estimate for gradient schemes, and super-convergence of the TPFA finite volume scheme

The gradient discretisation method is a generic framework that is applicable to a number of schemes for diffusion equations, and provides in particular generic error estimates in $L^2$ and $H^1$-like norms. In this paper, we establish an improved $L^2$ error estimate for gradient schemes. This estimate is applied to a family of gradient schemes, namely, the Hybrid Mimetic Mixed (HMM) schemes, and yields an $\mathcal O(h^2)$ super-convergence rate in $L^2$ norm, provided local compensations occur between the cell points used to define the scheme and the centers of mass of the cells. To establish this result, a modified HMM method is designed by just changing the quadrature of the source term; this modified HMM enjoys a super-convergence result even on meshes without local compensations. Finally, the link between HMM and Two-Point Flux Approximation (TPFA) finite volume schemes is exploited to partially answer a long-standing conjecture on the super-convergence of TPFA schemes.

==> HMM.test1.compensation.dat <==
meshsize meshreg erL2_p erL2_gradp erLinf_p erFlux erSharp erSharpPe Pemax nom_test
1.41E-01 4.95E+00 3.32E-02 1.75E-01 2.37E-02 9.89E-02 NaN NaN 0.00E+00 X
7.07E-02 4.95E+00 8.16E-03 8.72E-02 5.61E-03 5.00E-02 NaN NaN 0.00E+00 X
3.54E-02 4.95E+00 2.03E-03 4.35E-02 1.38E-03 2.51E-02 NaN NaN 0.00E+00 X
1.77E-02 4.95E+00 5.07E-04 2.18E-02 3.43E-04 1.26E-02 NaN NaN 0.00E+00 X
8.84E-03 4.95E+00 1.27E-04 1.09E-02 8.56E-05 6.28E-03 NaN NaN 0.00E+00 X


==> HMM.test2.loss_supercv.dat <==
meshsize meshreg erL2_p erL2_gradp erLinf_p erFlux erSharp erSharpPe Pemax nom_test
1.41E-01 8.49E+00 9.72E-02 2.02E-01 1.21E-01 1.13E-01 NaN NaN 0.00E+00 X
7.07E-02 8.49E+00 5.42E-02 1.03E-01 7.18E-02 5.36E-02 NaN NaN 0.00E+00 X
3.54E-02 8.49E+00 2.85E-02 5.19E-02 3.90E-02 2.61E-02 NaN NaN 0.00E+00 X
1.77E-02 8.49E+00 1.46E-02 2.61E-02 2.03E-02 1.28E-02 NaN NaN 0.00E+00 X
8.84E-03 8.49E+00 7.40E-03 1.31E-02 1.04E-02 6.37E-03 NaN NaN 0.00E+00 X


==> TPFA.subd.dat <==
meshsize meshreg erL2_p erL2_gradp erLinf_p erFlux erSharp erSharpPe Pemax nom_test
5.00E-02 1.00E+01 5.21E-04 4.01E-02 6.40E-04 1.03E-03 2.55E-02 Infinity 0.00E+00 X
2.50E-02 1.00E+01 1.30E-04 2.01E-02 1.71E-04 2.60E-04 1.28E-02 Infinity 0.00E+00 X
1.25E-02 1.00E+01 3.26E-05 1.00E-02 4.42E-05 6.57E-05 6.39E-03 Infinity 0.00E+00 X
6.25E-03 1.00E+01 8.16E-06 5.02E-03 1.13E-05 1.66E-05 3.20E-03 Infinity 0.00E+00 X


==> TPFA.sym.dat <==
meshsize meshreg erL2_p erL2_gradp erLinf_p erFlux erSharp erSharpPe Pemax nom_test
6.30E-02 2.28E+01 1.59E-03 5.31E-02 2.09E-03 8.58E-03 3.03E-02 Infinity 0.00E+00 X
3.15E-02 2.28E+01 3.96E-04 2.66E-02 5.63E-04 4.25E-03 1.52E-02 Infinity 0.00E+00 X
1.58E-02 2.28E+01 9.91E-05 1.33E-02 1.48E-04 2.12E-03 7.58E-03 Infinity 0.00E+00 X
7.88E-03 2.28E+01 2.48E-05 6.64E-03 3.79E-05 1.06E-03 3.79E-03 Infinity 0.00E+00 X


==> TPFA.trans.dat <==
meshsize meshreg erL2_p erL2_gradp erLinf_p erFlux erSharp erSharpPe Pemax nom_test
5.50E-02 2.50E+01 1.01E-03 4.54E-02 1.29E-03 7.38E-03 2.78E-02 Infinity 0.00E+00 X
2.75E-02 2.50E+01 2.54E-04 2.27E-02 3.21E-04 3.64E-03 1.39E-02 Infinity 0.00E+00 X
1.38E-02 2.50E+01 6.36E-05 1.13E-02 8.03E-05 1.81E-03 6.96E-03 Infinity 0.00E+00 X
6.88E-03 2.50E+01 1.59E-05 5.67E-03 2.01E-05 9.03E-04 3.48E-03 Infinity 0.00E+00 X


==> modifiedHMM.test1.supercv.dat <==
meshsize meshreg erL2_p erL2_gradp erLinf_p erFlux erSharp erSharpPe Pemax nom_test
1.41E-01 4.95E+00 1.47E-02 1.00E-01 9.88E-03 1.39E-01 NaN NaN 0.00E+00 1
7.07E-02 4.95E+00 3.68E-03 5.02E-02 2.46E-03 7.07E-02 NaN NaN 0.00E+00 1
3.54E-02 4.95E+00 9.22E-04 2.51E-02 6.15E-04 3.55E-02 NaN NaN 0.00E+00 1
1.77E-02 4.95E+00 2.31E-04 1.26E-02 1.54E-04 1.78E-02 NaN NaN 0.00E+00 1
8.84E-03 4.95E+00 5.76E-05 6.28E-03 3.84E-05 8.88E-03 NaN NaN 0.00E+00 1


==> modifiedHMM.test2.supercv.dat <==
meshsize meshreg erL2_p erL2_gradp erLinf_p erFlux erSharp erSharpPe Pemax nom_test
1.41E-01 8.49E+00 1.43E-02 1.07E-01 9.73E-03 1.72E-01 NaN NaN 0.00E+00 1
7.07E-02 8.49E+00 3.54E-03 5.44E-02 2.46E-03 8.21E-02 NaN NaN 0.00E+00 1
3.54E-02 8.49E+00 8.80E-04 2.74E-02 6.19E-04 4.01E-02 NaN NaN 0.00E+00 1
1.77E-02 8.49E+00 2.19E-04 1.38E-02 1.56E-04 1.98E-02 NaN NaN 0.00E+00 1
8.84E-03 8.49E+00 5.48E-05 6.90E-03 3.90E-05 9.84E-03 NaN NaN 0.00E+00 1

